A Simple and Practical Concurrent Non-blocking Unbounded Graph with Reachability Queries

Graph algorithms applied in many applications, including social networks, communication networks, VLSI design, graphics, and several others, require dynamic modifications -- addition and removal of vertices and/or edges -- in the graph. This paper presents a novel concurrent non-blocking algorithm to implement a dynamic unbounded directed graph in a shared-memory machine. The addition and removal operations of vertices and edges are lock-free. For a finite sized graph, the lookup operations are wait-free. Most significant component of the presented algorithm is the reachability query in a concurrent graph. The reachability queries in our algorithm are obstruction-free and thus impose minimal additional synchronization cost over other operations. We prove that each of the data structure operations are linearizable. We extensively evaluate a sample C/C++ implementation of the algorithm through a number of micro-benchmarks. The experimental results show that the proposed algorithm scales well with the number of threads and on an average provides 5 to 7x performance improvement over a concurrent graph implementation using coarse-grained locking.

==> figs/graph.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'graph.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{163.757967bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.75224478)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{graph.pdf}}%
    \put(0.00733169,0.69335722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_1$}}}%
    \put(0.21931204,0.72757817){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_2$}}}%
    \put(0.7230677,0.72951659){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$T_3$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{graph.pdf}}%
    \put(0.10955838,0.23231151){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$1$}}}%
    \put(0.27603654,0.33673721){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$2$}}}%
    \put(0.02716571,0.4516364){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$10$}}}%
    \put(0.2605683,0.49246072){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.58746997,0.62383253){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$9$}}}%
    \put(0.76250378,0.4957722){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$}}}%
    \put(0.14694009,0.08621579){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$4$}}}%
    \put(0.43249486,0.24373239){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$3$}}}%
    \put(0.35669306,0.08413932){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$7$}}}%
    \put(0.58306011,0.12255543){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$5$}}}%
    \put(0.66698929,0.2806993){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$6$}}}%
    \put(0.84039894,0.36687595){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$8$}}}%
    \put(0.86843521,0.16441218){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$9$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{graph.pdf}}%
  \end{picture}%
\endgroup%


==> results/ds1090.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	9712	9743	11863
5	9712	6491	25420
10	9712	6435	37488
15	9712	6342	44819
20	9712	6255	50912
30	9712	6220	56558
40	9712	6065	62077
50	9712	6060	67764
60	9712	6057	68651
70	9712	6053	67945


==> results/ds10901.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	9147	9708	11791
10	0	6007	37408
20	0	5909	50594
30	0	5786	56811
40	0	5734	62016
50	0	5714	67614
60	0	5685	69199
70	0	5629	68133


==> results/ds5050.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	14551	14363	15952
5	0	9644	33765
10	0	9417	48274
15	0	9431	58407
20	0	9293	67299
30	0	9188	78079
40	0	9069	87329
50	0	8957	95377
60	0	8869	97181
70	0	8789	94916


==> results/ds50501.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	14023	14281	15861
10	0	8741	48469
20	0	8560	66829
30	0	8429	77578
40	0	8357	87620
50	0	8332	95468
60	0	8229	97817
70	0	8117	94962



==> results/ds9010.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	38542	38140	36746
5	38542	24798	75563
10	38542	24071	105514
15	38542	23667	127243
20	38542	23095	145650
30	38542	22650	173278
40	38542	22157	196618
50	38542	21780	214780
60	38542	21333	212081
70	38542	21203	202908


==> results/ds90101.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	37468	37600	37195
10	0	22234	104819
20	0	21331	144451
30	0	20783	172945
40	0	20358	194867
50	0	20053	217235
60	0	19719	211526
70	0	19196	200390



==> results/gds1090.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	9457	9431	11156
5	9457	6338	24298
10	9457	6250	34355
15	9457	6209	40400
20	9457	6164	45524
30	9457	6125	53845
40	9457	5969	60482
50	9457	5975	65987
60	9457	5868	60019
70	9457	5810	59077


==> results/gds10901.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	9147	9408	11185
10	0	5900	34442
20	0	5698	45637
30	0	5669	53770
40	0	5559	60397
50	0	5502	66062
60	0	5521	59884
70	0	5446	59215



==> results/gds5050.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	14361	14369	15540
5	14361	9513	32990
10	14361	9305	46586
15	14361	9257	55543
20	14361	9161	63746
30	14361	9057	76192
40	14361	9011	85508
50	14361	8903	93818
60	14361	8663	86412
70	14361	8652	84813


==> results/gds50501.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	13917	13891	15384
10	0	8628	46788
20	0	8402	63901
30	0	8207	76161
40	0	8154	85974
50	0	8099	94383
60	0	7954	86791
70	0	7923	85275


==> results/gds9010.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	42868	42762	42155
5	42868	27527	83664
10	42868	26938	115118
15	42868	26256	137378
20	42868	25470	158345
30	42868	24835	187221
40	42868	24031	213751
50	42868	23942	233589
60	42868	23374	219820
70	42868	22869	212502


==> results/gds90101.dat <==
Threads $Sequential$ $Coarse$ $Lock-Free$
1	40033	40550	39116
10	0	22916	114079
20	0	22456	158378
30	0	22484	188775
40	0	22137	212300
50	0	21865	236400
60	0	21277	224345
70	0	21247	212272

